Bipartitioning of Graph States for Distributed Measurement-Based Quantum Computing

Measurement-Based Quantum Computing (MBQC) is inherently well-suited for Distributed Quantum Computing (DQC): once a resource state is prepared and distributed across a network of quantum nodes, computation proceeds through local measurements coordinated by classical communication. However, since non-local gates acting on different Quantum Processing Units (QPUs) are a bottleneck, it is crucial to optimize the qubit assignment to minimize inter-node entanglement of the shared resource. For graph state resources shared across two QPUs, this task reduces to finding bipartitions with minimal cut rank. We introduce a simulated annealing-based algorithm that efficiently updates the cut rank when two vertices swap sides across a bipartition, such that computing the new cut rank from scratch, which would be much more expensive, is not necessary. We show that the approach is highly effective for determining qubit assignments in distributed MBQC by testing it on grid graphs and the measurement-based Quantum Approximate Optimization Algorithm (QAOA).

==> figures/average-cut-rank-sparse.txt <==
Size C1P2 C2P2 C1P3 C2P3
2 0.66 1 0.66 1
3 0.27 0.81 0.23 0.74
4 0.4 0.85 0.19 0.57
5 0.24 0.88 0.25 0.94
6 0.41 0.97 0.22 0.86
7 0.3 1.11 0.15 0.71
8 0.35 1.1 0.23 0.96
9 0.37 1.05 0.15 0.93
10 0.38 1.31 0.18 0.86
11 0.33 1.13 0.21 0.95
12 0.41 1.25 0.2 1.07
13 0.36 1.23 0.23 1.03
14 0.33 1.4 0.18 1.1
15 0.33 1.51 0.17 1.1
16 0.27 1.43 0.14 1.07
17 0.33 1.52 0.21 1.25
18 0.27 1.72 0.16 1.25
19 0.26 1.69 0.22 1.26
20 0.28 1.86 0.25 1.4
21 0.47 1.74 0.19 1.43
22 0.35 1.88 0.22 1.2
23 0.46 1.77 0.3 1.56
24 0.46 1.87 0.26 1.48
25 0.34 2.03 0.12 1.47
26 0.4 2.1 0.25 1.56
27 0.43 2.23 0.21 1.51
28 0.37 2.18 0.21 1.73
29 0.34 2.14 0.23 1.79
30 0.41 2.32 0.46 1.88
31 0.46 2.47 0.21 1.7
32 0.44 2.28 0.27 1.86
33 0.44 2.56 0.24 1.77
34 0.41 2.53 0.26 1.91
35 0.5 2.8 0.31 2.2
36 0.43 2.56 0.33 1.99
37 0.3 2.67 0.26 1.99
38 0.45 2.69 0.25 1.97
39 0.52 2.81 0.25 2.01
40 0.5 2.88 0.43 2.07
41 0.52 3.02 0.34 2.28
42 0.41 2.97 0.33 2.1
43 0.56 2.91 0.33 2.3
44 0.53 3.17 0.43 2.4
45 0.67 3.24 0.34 2.25
46 0.61 3.2 0.41 2.24
47 0.46 3.18 0.42 2.81
48 0.7 3.24 0.35 2.51
49 0.63 3.46 0.38 2.54
50 0.56 3.52 0.37 2.66
51 0.57 3.53 0.45 2.83
52 0.77 3.59 0.27 2.6
53 0.63 3.45 0.37 2.54
54 0.66 3.81 0.37 2.97
55 0.72 3.76 0.4 2.77
56 0.56 3.8 0.46 3.06
57 0.69 4.14 0.39 2.8
58 0.66 3.9 0.24 3.13
59 0.69 3.93 0.49 3.01
60 0.65 4.25 0.46 2.92
61 0.7 4.02 0.41 3.05
62 0.83 4.12 0.44 3.23
63 0.62 3.93 0.44 3.46
64 0.72 4.24 0.39 3.27
65 0.84 4.45 0.58 3.42
66 0.79 4.51 0.66 3.43
67 0.68 4.21 0.32 3.37
68 0.76 4.71 0.44 3.56
69 0.88 4.49 0.41 3.49
70 0.74 4.47 0.49 3.25
71 0.75 4.85 0.49 3.62
72 0.69 4.77 0.51 3.45
73 0.77 5.11 0.62 3.55
74 0.7 4.92 0.61 3.86
75 0.96 5.12 0.5 3.84
76 0.79 5.19 0.42 3.88
77 0.9 4.99 0.54 3.83
78 0.93 5.1 0.49 4.15
79 0.87 4.89 0.47 3.79
80 0.91 5.23 0.59 4.24
81 0.98 5.69 0.41 4.04
82 1.04 5.16 0.44 4.1
83 1.05 5.36 0.52 4.09
84 0.86 5.54 0.5 4.59
85 0.83 5.8 0.56 4.47
86 0.96 5.56 0.61 4.44
87 0.95 5.74 0.47 4.34
88 0.94 5.57 0.54 4.4
89 0.93 5.76 0.72 4.27
90 0.96 5.78 0.57 4.75
91 1.02 6.24 0.52 4.6
92 1.12 5.53 0.58 4.72
93 1.16 5.96 0.62 4.81
94 0.96 5.86 0.62 5.03
95 0.94 5.84 0.6 4.98
96 1.18 6.54 0.7 4.85
97 0.96 6.42 0.57 4.86
98 0.91 6.22 0.44 5.29
99 1.04 6.86 0.6 5.06
100 1.09 6.58 0.63 5.05


==> figures/grid-min-rank-deviation.txt <==
Size MinRankDev
3 0
4 0.03
5 0.02
6 0.02
7 0
8 0.03
9 0.17
10 0.18
11 0.28
12 0.76
13 0.75
14 0.69
15 1.53
16 2.04
17 3.71
18 4.46
19 4.11
20 5.8


==> figures/grid-min-rank-success.txt <==
Size SuccessRate
3 1
4 0.97
5 0.98
6 0.98
7 1
8 0.99
9 0.93
10 0.94
11 0.94
12 0.8
13 0.82
14 0.81
15 0.65
16 0.61
17 0.43
18 0.41
19 0.4
20 0.29


==> figures/grid-min-rank.txt <==
Size    rank_start   rank_end
3	    3.46	     3.0	
4		6.38	     4.03	
5		9.88         5.02	
6		14.43	     6.02	
7		19.63	     7.0	
8		25.17	     8.03	
9		32.7	     9.17	
10		39.73	     10.18	
11		48.32	     11.28
12		57.17	     12.76	
13		67.19	     13.75	
14		78.23	     14.69	
15		90.18	     16.53	
16		102.52	     18.04	
17		116.12	     20.71	
18		130.12	     22.46	
19		145.34	     23.11	
20		160.83	     25.8


==> figures/qaoa_data_weight_2.txt <==
depth   cut_rank_10    cut_rank_100
100     11              10
125     17              12
150     23              16
175     29              22
200     31              28
225     33              29
250     35              32

==> figures/qaoa_data_weight_3.txt <==
depth   cut_rank_10    cut_rank_100
100     23              21
125     29              25
150     33              29
175     35              32
200     36              35
225     37              36
250     39              38

==> figures/time-sparse.txt <==
Size C1P2 C2P2 C1P3 C2P3
2 0.090301037 0.113661289 0.095825195 0.111963749
3 0.134780407 0.197947025 0.076489449 0.112669468
4 0.161008835 0.195770264 0.087895393 0.112226009
5 0.173516273 0.256736279 0.176086426 0.255019665
6 0.266034603 0.364584923 0.194773674 0.271148682
7 0.363616943 0.584058762 0.218102932 0.28506279
8 0.443434715 0.622525215 0.351998806 0.483026505
9 0.489196777 0.679256916 0.376169682 0.517582893
10 0.680041313 0.972824097 0.418977737 0.559282303
11 0.799677372 1.21730566 0.59040308 0.82072258
12 0.922100544 1.295287609 0.637068748 0.918838978
13 0.99312067 1.383860111 0.723032951 1.003873348
14 1.184079647 1.910405159 0.886132717 1.357131004
15 1.451957226 2.267174721 0.993094444 1.476843357
16 1.526937485 2.417626381 1.036117077 1.517083645
17 1.80580616 2.601258755 1.285579205 1.972835064
18 2.167608738 3.130569458 1.520020962 2.077114582
19 2.347619534 3.515000343 1.636753082 2.208139896
20 2.624487877 3.809051514 2.000315189 2.669975758
21 2.853841782 3.958895206 2.129106522 2.908556461
22 3.144631386 4.533598423 2.239112854 2.879970074
23 3.550302982 5.155742168 2.698638439 3.562967777
24 3.644895554 5.322155952 2.873556614 3.679308891
25 3.632278442 5.712721348 2.95869112 3.903570175
26 4.071464539 6.42580986 3.536703587 4.503147602
27 4.819164276 7.214698792 3.645629883 4.707684517
28 5.139887333 7.43568182 3.855464458 4.959478378
29 5.451290607 7.693476677 4.380779266 5.629992485
30 6.015386581 8.586850166 4.636282921 5.929825306
31 6.567497253 9.494609833 4.852747917 6.088716984
32 6.915442944 9.805150032 5.446844101 6.96097374
33 7.275359631 10.33752918 5.753862858 7.177715302
34 7.958352566 10.9644413 6.012420654 7.587387562
35 8.489813805 12.35804081 6.751658916 8.69934082
36 9.05012846 12.4655962 6.963188648 8.849010468
37 9.283044338 12.57004976 7.393531799 9.046096802
38 10.17473936 13.94344807 8.067071438 9.986445904
39 11.01522684 15.07690907 8.431153297 10.3990674
40 11.37731075 15.7930088 8.839600086 10.67752838
41 12.18128443 16.51331425 9.799759388 12.0317173
42 12.72833347 17.29925632 10.17802 12.22955942
43 13.64395142 18.51878405 10.66506386 12.6417017
44 14.05182123 19.34612989 11.41338825 13.99121046
45 15.00318289 20.04163504 11.98279142 14.46944475
46 15.57341337 21.31394863 12.46743679 14.70833778
47 15.92494488 22.65095472 13.31373453 16.35402203
48 17.50676394 23.27425957 13.9597249 16.65801048
49 18.17383289 23.53335142 14.55955744 17.10883141
50 19.1242981 25.76681137 15.73569059 18.82479906
51 20.06360531 27.04639912 16.23030663 19.45199966
52 21.03650808 28.12479496 16.79040194 19.37217712
53 21.79095268 28.60613346 17.84491062 20.93705654
54 22.8943038 30.14870644 17.88505077 22.0577383
55 24.12834167 32.51156569 19.30606842 22.6512289
56 24.94916677 32.89298058 20.73806286 24.20218706
57 25.83742142 34.4758606 21.23024225 24.69052553
58 27.04524755 35.690732 21.97757483 25.58298588
59 28.21602106 37.08776951 23.55468273 26.1768961
60 29.21105862 39.27648783 24.2301774 27.76436329
61 30.1945734 39.72039938 25.18536806 28.86767626
62 31.5177083 41.27557755 26.66949034 30.43604136
63 32.36338377 42.67089128 26.96198225 30.49002409
64 34.21643019 43.75810385 28.10435057 32.39414454
65 35.4247427 46.1189723 29.93355274 34.65753078
66 37.01900959 48.64261389 31.20971203 35.14451742
67 38.37119102 50.28913975 31.84564352 36.1693573
68 39.76453066 52.34595776 33.10890675 38.39985847
69 40.95097303 52.8370738 34.77422237 39.08862591
70 41.81585073 55.17140627 35.83736658 38.91509771
71 44.42607164 57.74013281 36.84215069 42.23652601
72 45.43813944 59.22287464 38.53313684 42.89208174
73 46.71784878 60.63073635 39.64833498 43.91414642
74 48.33676815 62.87868023 41.75575972 46.25133991
75 50.34075499 64.75404263 42.843647 47.71590233
76 51.51829243 66.92750692 43.62410069 48.33543301
77 53.13055277 68.47501993 45.74787617 51.00385904
78 55.0919199 70.27893305 46.85523987 52.54793644
79 56.96404219 73.7994051 48.35687399 53.35097075
80 58.18346024 76.01240158 50.66946983 56.45583391
81 59.83486652 78.09319973 51.96877241 57.02070475
82 62.53196478 79.26455498 53.50461721 58.51541519
83 64.27833796 83.08785439 55.73472023 60.9361124
84 65.88463306 84.26932096 56.59261942 63.29416037
85 67.75163889 85.17204046 58.53677273 64.172647
86 69.98252153 89.29656744 61.55525684 66.44814014
87 72.76230335 92.94880867 62.61930466 68.55095148
88 74.06232834 95.41628361 63.82395506 68.76349688
89 76.32962465 96.80840015 66.95432901 71.56749249
90 78.35011482 98.94621611 68.69453669 74.69165325
91 81.17719173 103.5939813 70.13647556 75.85916758
92 83.28686953 104.0033984 73.08393717 78.56490135
93 85.15633106 107.824297 75.03320217 80.55826426
94 87.63617277 108.3161807 76.54180765 82.88888693
95 90.07769108 112.7695489 79.85663652 85.24492502
96 92.32805729 117.5118446 81.27827883 87.94013262
97 95.17698765 118.8293958 83.85593653 88.68559837
98 97.91992903 123.1216216 86.75903559 92.82166958
99 99.81816769 126.2772584 88.48500967 94.03105259
100 104.2869115 128.9847255 90.07526159 96.23678207


==> figures/times-grid-rank-algorithms.txt <==
Size Mat GJ
3 0.00263381 0.001843691
4 0.00712657 0.010498285
5 0.006890297 0.050699711
6 0.015463829 0.163070679
7 0.035098076 0.514045954
8 0.051930428 1.430515528
9 0.103050947 3.753471136
10 0.166187048 8.229673386
11 0.210390091 16.48022461
12 0.368352652 33.35154462
13 0.466860533 62.22470617
14 0.794465065 118.2667952
15 1.185349703 200.6525116
16 1.384073019 356.849004
17 2.010815144 561.5330014
18 3.26539588 968.4920292
19 3.852357388 1448.355825
20 4.944899321 2140.67107


==> grid_2.tikz <==
\begin{tikzpicture}[scale=0.75]
\begin{axis}[
    axis lines = left,
    xlabel = $n$,
    ylabel = Avg. deviation from min. cut rank,
    legend pos=north west,
]
\addplot [
  scatter,
  only marks,
  color = blue,
  mark=*,
  scatter/use mapped color={draw=blue, fill=blue},
] table [x = Size, y = MinRankDev]{figures/grid-min-rank-deviation.txt};
\end{axis}
\end{tikzpicture}

